Short-packet Transmission via Variable-Length Codes in the Presence of Noisy Stop Feedback

We present an upper bound on the error probability achievable using variable-length stop feedback codes, for a fixed size of the information payload and a given constraint on the maximum latency and the average service time. Differently from the bound proposed in Polyanskiy et al. (2011), which pertains to the scenario in which the stop signal is sent over a noiseless feedback channel, our bound applies to the practically relevant setup in which the feedback link is noisy. By numerically evaluating our bound, we illustrate that, for fixed latency and reliability constraints, noise in the feedback link can cause a significant increase in the minimum average service time, to the extent that fixed-length codes without feedback may be preferable in some scenarios.

==> FLNF_Rayleigh.csv <==
25,0.26464,2,25
50,0.06432,3,25
64,0.019519,3,16
80,0.0045931,3,16
96,0.0010834,3,16
112,0.00026389,3,16
128,6.2747e-05,4,16
144,1.1506e-05,4,16
160,3.0435e-06,4,16
176,NaN,NaN,16
192,NaN,NaN,16
208,NaN,NaN,16
224,NaN,NaN,16
240,NaN,NaN,16
256,NaN,NaN,16
272,NaN,NaN,16
288,NaN,NaN,16
304,NaN,NaN,16
320,NaN,NaN,16
336,NaN,NaN,16
352,NaN,NaN,16
368,NaN,NaN,16
384,NaN,NaN,16
400,NaN,NaN,16


==> Rayl_ell_vs_bler_VLNSF_envelope.csv <==
3.2836,0.97724,25,1,2,0,1
28.123,0.53379,40,1,5,0.023106,0.77326
42.707,0.29157,40,1,5,0.017167,0.82657
52.019,0.15926,40,2,6,0.047943,0.35638
58.372,0.086991,40,2,6,0.082282,0.16477
62.262,0.047516,40,3,6,0.086691,0.060138
65.214,0.025954,40,3,6,0.10841,0.02852
67.686,0.014177,40,3,6,0.13175,0.012533
69.751,0.0077437,40,4,6,0.12079,0.0051038
71.643,0.0042298,40,4,6,0.13807,0.0022607
73.734,0.0023104,40,4,6,0.15654,0.00093052
75.674,0.001262,40,4,6,0.15717,0.00090216
77.643,0.00068932,40,4,6,0.17245,0.00042615
79.617,0.00037652,40,4,6,0.18821,0.00019378
80.944,0.00020566,50,6,7,0.13059,0.00019623
82.455,0.00011234,50,6,7,0.14228,8.5914e-05
84.033,6.1361e-05,50,6,7,0.15451,3.5781e-05
85.822,3.3517e-05,50,6,7,0.15716,2.9544e-05
87.569,1.8308e-05,50,6,7,0.16967,1.1866e-05
89.401,1e-05,50,6,7,0.18267,4.5301e-06


==> Rayl_ell_vs_bler_VLSF_envelope.csv <==
3.2836,0.97724,25,1,3
27.297,0.53379,40,1,5
41.395,0.29157,40,1,5
49.074,0.15926,40,1,5
53.326,0.086991,40,1,6
55.822,0.047516,40,1,6
57.427,0.025954,40,1,6
58.373,0.014177,40,1,6
59.305,0.0077437,40,1,6
60.593,0.0042298,40,1,6
61.364,0.0023104,40,1,6
62.151,0.001262,40,1,6
62.793,0.00068932,40,1,6
63.698,0.00037652,40,1,6
65.417,0.00020566,40,1,6
66.274,0.00011234,40,1,6
67.201,6.1361e-05,40,1,6
68.16,3.3517e-05,40,1,6
69.819,1.8308e-05,40,1,6
71.125,1e-05,50,1,7


==> VLSF_time_sharing_n_16_rho_0dB.csv <==
21.452,0.79433
44.199,0.48853
59.482,0.30045
67.9,0.18478
73.529,0.11365
77.216,0.069895
79.691,0.042987
81.734,0.026438
83.017,0.01626
85.086,0.01


==> biawgn_fbl.csv <==
10,NaN,0.68299
11,NaN,0.67683
12,NaN,0.67128
13,NaN,0.66625
14,NaN,0.66166
15,NaN,0.65744
16,NaN,0.65355
17,NaN,0.64994
18,NaN,0.64659
19,NaN,0.64346
20,NaN,0.64053
21,NaN,0.63777
22,NaN,0.63518
23,NaN,0.63273
24,NaN,0.63041
25,NaN,0.62821
26,NaN,0.62612
27,NaN,0.62413
28,NaN,0.62223
29,NaN,0.62042
30,NaN,0.61868
31,NaN,0.61701
32,NaN,0.61541
33,NaN,0.61387
34,0.98265,0.61238
35,0.97722,0.61094
36,0.97073,0.60954
37,0.96311,0.60816
38,0.95431,0.6068
39,0.94428,0.60545
40,0.93302,0.60409
41,0.92054,0.60268
42,0.90689,0.60121
43,0.89212,0.59963
44,0.87632,0.59787
45,0.85962,0.59585
46,0.84213,0.59345
47,0.82402,0.59051
48,0.80543,0.58679
49,0.78654,0.58198
50,0.76753,0.57562
51,0.74856,0.56709
52,0.72981,0.5555
53,0.71143,0.53962
54,0.6936,0.51771
55,0.67643,0.48737
56,0.66007,0.45469
57,0.64463,0.42252
58,0.63018,0.39109
59,0.61682,0.36059
60,0.60459,0.33118
61,0.59353,0.30296
62,0.57105,0.276
63,0.51618,0.25037
64,0.46543,0.22755
65,0.41867,0.20601
66,0.37573,0.18571
67,0.33642,0.16664
68,0.30056,0.14879
69,0.26793,0.13268
70,0.23832,0.1186
71,0.21153,0.1054
72,0.18737,0.0931
73,0.16562,0.081768
74,0.14609,0.072474
75,0.12861,0.063748
76,0.11299,0.055637
77,0.099081,0.048554
78,0.086712,0.042559
79,0.075742,0.036947
80,0.066035,0.031818
81,0.057465,0.027786
82,0.049916,0.023981
83,0.043279,0.020467
84,0.037458,0.01778
85,0.032362,0.015235
86,0.027911,0.012941
87,0.024031,0.011163
88,0.020656,0.0094774
89,0.017724,0.0080497
90,0.015184,0.0068742
91,0.012987,0.0057703
92,0.01109,0.004919
93,0.0094557,0.0041468
94,0.0080495,0.0034738
95,0.0068419,0.0029459
96,0.0058069,0.0024456
97,0.0049211,0.0020699
98,0.0041644,0.0017241
99,0.0035191,0.0014393
100,0.0029696,0.001204
101,0.0025024,0.00099126
102,0.0021059,0.00083328
103,0.0017699,0.00068155
104,0.0014855,0.00057196
105,0.0012452,0.00046848
106,0.0010425,0.00038961
107,0.00087167,0.00031958
108,0.00072797,0.00026355
109,0.00060722,0.00021644
110,0.00050592,0.00017715
111,0.00042103,0.0001456
112,0.00034998,0.00011839
113,0.00029061,9.732e-05
114,0.00024105,7.8709e-05
115,0.00019973,6.4657e-05
116,0.00016532,5.2072e-05
117,0.0001367,4.2707e-05
118,0.00011292,3.4292e-05
119,9.3185e-05,2.8049e-05
120,7.6827e-05,2.2484e-05
121,6.3283e-05,1.8319e-05
122,5.2078e-05,1.4677e-05
123,4.282e-05,1.1898e-05
124,3.5177e-05,9.5384e-06
125,2.8873e-05,7.6847e-06
126,2.368e-05,6.1703e-06
127,1.9406e-05,4.9349e-06
128,1.589e-05,3.972e-06
129,1.3002e-05,3.1504e-06
130,1.063e-05,2.5437e-06
131,8.6855e-06,1.9991e-06
132,7.0914e-06,1.62e-06
133,5.786e-06,1.2606e-06
134,4.7178e-06,1.0257e-06
135,3.8444e-06,8.0348e-07
136,3.1308e-06,6.4536e-07
137,2.5482e-06,5.0956e-07
138,2.0728e-06,4.0341e-07
139,1.6852e-06,3.2102e-07
140,1.3693e-06,2.5044e-07
141,1.1121e-06,2.0081e-07
142,9.0281e-07,1.5456e-07
143,7.3254e-07,1.2469e-07
144,5.9413e-07,9.7172e-08
145,4.8167e-07,7.682e-08
146,3.9035e-07,6.056e-08
147,3.1622e-07,4.6953e-08
148,2.5608e-07,3.7403e-08
149,2.0731e-07,2.8631e-08
150,1.6778e-07,2.289e-08


==> ell_vs_SNR.csv <==
0,106.61,140.95
1,106.61,135.68
2,106.61,130.4
3,106.61,126.89
4,106.61,123.98
5,106.61,119.76
6,106.61,117.52
7,106.61,116.75
8,106.61,112.59
9,106.61,112.2
10,106.61,112.17
11,106.61,112.17
12,106.61,107.58
13,106.61,106.93
14,106.61,106.93
15,106.61,106.93


==> ell_vs_bler_VLNSF_envelope.csv <==
3.9138,0.97724,16,1,0.02275,0.5
39.42,0.53379,16,1,0.02275,0.5
61.374,0.29157,40,1,0.02025,0.23
80.81,0.15926,40,3,0.022141,0.073155
87.65,0.086991,40,3,0.036894,0.046852
92.406,0.047516,40,4,0.035424,0.014134
96.375,0.025954,40,4,0.060765,0.0071109
100.2,0.014177,40,4,0.077898,0.0049308
103.45,0.0077437,40,5,0.056269,0.0019555
107.16,0.0042298,40,5,0.074563,0.0012247
110.17,0.0023104,50,6,0.041075,0.00078714
112.93,0.001262,50,6,0.057017,0.00045225
115.65,0.00068932,50,7,0.043917,0.00016882
119.2,0.00037652,50,7,0.062239,8.6581e-05
122.3,0.00020566,50,8,0.050263,2.9781e-05
125.91,0.00011234,50,8,0.072168,1.3522e-05
130.01,6.1361e-05,50,8,0.072168,1.3522e-05
133.38,3.3517e-05,50,8,0.10074,5.9476e-06
137.6,1.8308e-05,50,9,0.060765,4.2614e-06
140.95,1e-05,50,9,0.087734,1.6991e-06


==> ell_vs_bler_VLSF_envelope.csv <==
21.452,0.79433,16,1
44.199,0.48853,16,1
59.482,0.30045,16,1
67.9,0.18478,16,1
73.529,0.11365,16,1
77.216,0.069895,16,1
79.691,0.042987,16,1
81.734,0.026444,16,1
83.017,0.01626,16,1
85.086,0.01,16,1
87.443,0.0042298,16,1
89.095,0.0023104,16,1
91.092,0.001262,16,1
92.907,0.00068932,16,1
94.886,0.00037652,16,1
96.816,0.00020566,16,1
98.896,0.00011234,16,1
100.9,6.1361e-05,16,1
102.8,3.3517e-05,16,1
104.7,1.8308e-05,16,1
106.61,1e-05,16,1

